Diversity of preferences can increase collective welfare in sequential exploration problems

In search engines, online marketplaces and other human-computer interfaces large collectives of individuals sequentially interact with numerous alternatives of varying quality. In these contexts, trial and error (exploration) is crucial for uncovering novel high-quality items or solutions, but entails a high cost for individual users. Self-interested decision makers, are often better off imitating the choices of individuals who have already incurred the costs of exploration. Although imitation makes sense at the individual level, it deprives the group of additional information that could have been gleaned by individual explorers. In this paper we show that in such problems, preference diversity can function as a welfare enhancing mechanism. It leads to a consistent increase in the quality of the consumed alternatives that outweighs the increased cost of search for the users.

==> figs/fig_beneficial_diversity.tikz <==
% Created by tikzDevice version 0.6.2-92-0ad2792 on 2017-03-14 10:05:46
% !TEX encoding = UTF-8 Unicode
\begin{tikzpicture}[x=1pt,y=1pt]
\definecolor[named]{fillColor}{rgb}{1.00,1.00,1.00}
\path[use as bounding box,fill=fillColor,fill opacity=0.00] (0,0) rectangle (220.42,202.36);
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (220.42,202.36);
\definecolor[named]{drawColor}{rgb}{1.00,1.00,1.00}
\definecolor[named]{fillColor}{rgb}{1.00,1.00,1.00}

\path[draw=drawColor,line width= 0.6pt,line join=round,line cap=round,fill=fillColor] ( -0.00,  0.00) rectangle (220.42,202.36);
\end{scope}
\begin{scope}
\path[clip] ( 54.29, 34.58) rectangle (214.92,196.86);
\definecolor[named]{drawColor}{rgb}{0.00,0.00,0.00}

\path[draw=drawColor,line width= 1.1pt,line join=round] ( 64.88, 96.65) --
	( 64.88, 63.46);

\path[draw=drawColor,line width= 1.1pt,line join=round] ( 87.19,121.52) --
	( 87.19, 87.10);

\path[draw=drawColor,line width= 1.1pt,line join=round] (109.50,141.53) --
	(109.50,107.31);

\path[draw=drawColor,line width= 1.1pt,line join=round] (131.82,157.32) --
	(131.82,125.11);

\path[draw=drawColor,line width= 1.1pt,line join=round] (154.13,168.00) --
	(154.13,141.00);

\path[draw=drawColor,line width= 1.1pt,line join=round] (176.44,171.85) --
	(176.44,154.75);

\path[draw=drawColor,line width= 1.1pt,line join=round] (198.75,173.72) --
	(198.75,165.42);

\path[draw=drawColor,line width= 1.1pt,line join=round] ( 70.46, 87.14) --
	( 70.46, 96.65);

\path[draw=drawColor,line width= 1.1pt,line join=round] ( 92.77,111.91) --
	( 92.77,121.52);

\path[draw=drawColor,line width= 1.1pt,line join=round] (115.08,131.73) --
	(115.08,141.53);

\path[draw=drawColor,line width= 1.1pt,line join=round] (137.39,148.33) --
	(137.39,157.32);

\path[draw=drawColor,line width= 1.1pt,line join=round] (159.70,160.16) --
	(159.70,168.00);

\path[draw=drawColor,line width= 1.1pt,line join=round] (182.01,166.05) --
	(182.01,171.85);

\path[draw=drawColor,line width= 1.1pt,line join=round] (204.33,170.07) --
	(204.33,173.72);

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at ( 67.67,112.06) {max};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at ( 67.67, 99.16) {0.3};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at ( 89.98,136.93) {max};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at ( 89.98,124.02) {0.2};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (112.29,156.94) {max};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (112.29,144.03) {0.2};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (134.60,172.73) {max};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (134.60,159.82) {0.2};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (156.92,183.41) {max};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (156.92,170.51) {0.2};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (179.23,187.26) {max};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (179.23,174.36) {0.2};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (201.54,189.13) {max};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (201.54,176.22) {0.2};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at ( 64.88, 54.89) {1};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at ( 70.46, 78.57) {0};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at ( 87.19, 78.53) {1};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at ( 92.77,103.35) {0};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (109.50, 98.75) {1};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (115.08,123.17) {0};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (131.82,116.55) {1};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (137.39,139.77) {0};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (154.13,132.44) {1};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (159.70,151.60) {0};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (176.44,146.19) {1};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (182.01,157.49) {0};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (198.75,156.86) {1};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (204.33,161.51) {0};
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (220.42,202.36);
\definecolor[named]{drawColor}{rgb}{0.00,0.00,0.00}

\path[draw=drawColor,line width= 0.6pt,line join=round] ( 54.29, 34.58) --
	( 54.29,196.86);
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (220.42,202.36);
\definecolor[named]{drawColor}{rgb}{0.00,0.00,0.00}

\node[text=drawColor,anchor=base east,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 49.34, 41.10) {0.00};

\node[text=drawColor,anchor=base east,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 49.34, 54.79) {0.25};

\node[text=drawColor,anchor=base east,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 49.34, 68.48) {0.50};

\node[text=drawColor,anchor=base east,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 49.34, 82.16) {0.75};

\node[text=drawColor,anchor=base east,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 49.34, 95.85) {1.00};

\node[text=drawColor,anchor=base east,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 49.34,109.54) {1.25};

\node[text=drawColor,anchor=base east,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 49.34,123.22) {1.50};

\node[text=drawColor,anchor=base east,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 49.34,136.91) {1.75};

\node[text=drawColor,anchor=base east,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 49.34,150.60) {2.00};

\node[text=drawColor,anchor=base east,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 49.34,164.29) {2.25};

\node[text=drawColor,anchor=base east,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 49.34,177.97) {2.50};
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (220.42,202.36);
\definecolor[named]{drawColor}{rgb}{0.00,0.00,0.00}

\path[draw=drawColor,line width= 0.3pt,line join=round,line cap=rect] ( 51.54, 44.55) --
	( 54.29, 44.55);

\path[draw=drawColor,line width= 0.3pt,line join=round,line cap=rect] ( 51.54, 58.23) --
	( 54.29, 58.23);

\path[draw=drawColor,line width= 0.3pt,line join=round,line cap=rect] ( 51.54, 71.92) --
	( 54.29, 71.92);

\path[draw=drawColor,line width= 0.3pt,line join=round,line cap=rect] ( 51.54, 85.61) --
	( 54.29, 85.61);

\path[draw=drawColor,line width= 0.3pt,line join=round,line cap=rect] ( 51.54, 99.30) --
	( 54.29, 99.30);

\path[draw=drawColor,line width= 0.3pt,line join=round,line cap=rect] ( 51.54,112.98) --
	( 54.29,112.98);

\path[draw=drawColor,line width= 0.3pt,line join=round,line cap=rect] ( 51.54,126.67) --
	( 54.29,126.67);

\path[draw=drawColor,line width= 0.3pt,line join=round,line cap=rect] ( 51.54,140.36) --
	( 54.29,140.36);

\path[draw=drawColor,line width= 0.3pt,line join=round,line cap=rect] ( 51.54,154.04) --
	( 54.29,154.04);

\path[draw=drawColor,line width= 0.3pt,line join=round,line cap=rect] ( 51.54,167.73) --
	( 54.29,167.73);

\path[draw=drawColor,line width= 0.3pt,line join=round,line cap=rect] ( 51.54,181.42) --
	( 54.29,181.42);
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (220.42,202.36);
\definecolor[named]{drawColor}{rgb}{0.00,0.00,0.00}

\path[draw=drawColor,line width= 0.6pt,line join=round] ( 54.29, 34.58) --
	(214.92, 34.58);
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (220.42,202.36);
\definecolor[named]{drawColor}{rgb}{0.00,0.00,0.00}

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 58.77, 21.14) {1};

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 64.85, 19.68) --
	( 67.00, 29.48);

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 68.07, 21.14) {2};

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  0.70] at ( 73.07, 25.23) {2};

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 81.08, 21.14) {1};

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 87.16, 19.68) --
	( 89.31, 29.48);

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 90.39, 21.14) {2};

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  0.70] at ( 95.39, 25.23) {3};

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at (103.39, 21.14) {1};

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] (109.47, 19.68) --
	(111.62, 29.48);

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at (112.70, 21.14) {2};

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  0.70] at (117.70, 25.23) {4};

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at (125.70, 21.14) {1};

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] (131.78, 19.68) --
	(133.93, 29.48);

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at (135.01, 21.14) {2};

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  0.70] at (140.01, 25.23) {5};

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at (148.01, 21.14) {1};

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] (154.09, 19.68) --
	(156.24, 29.48);

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at (157.32, 21.14) {2};

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  0.70] at (162.32, 25.23) {6};

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at (170.32, 21.14) {1};

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] (176.40, 19.68) --
	(178.55, 29.48);

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at (179.63, 21.14) {2};

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  0.70] at (184.63, 25.23) {7};

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at (192.63, 21.14) {1};

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] (198.71, 19.68) --
	(200.86, 29.48);

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at (201.94, 21.14) {2};

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  0.70] at (206.94, 25.23) {8};
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (220.42,202.36);
\definecolor[named]{drawColor}{rgb}{0.00,0.00,0.00}

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  1.10] at (134.60,  7.70) {Cost};
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (220.42,202.36);
\definecolor[named]{drawColor}{rgb}{0.00,0.00,0.00}

\node[text=drawColor,rotate= 90.00,anchor=base,inner sep=0pt, outer sep=0pt, scale=  1.10] at ( 15.28,115.72) {Average net utility};

\node[text=drawColor,rotate= 90.00,anchor=base,inner sep=0pt, outer sep=0pt, scale=  1.10] at ( 27.16,115.72) {};
\end{scope}
\end{tikzpicture}

